The catalogue of positions of optically bright extragalactic radio sources OBRS-1

It is expected that the European Space Agency mission Gaia will make possible to determine coordinates in the optical domain of more than 500000 quasars. In 2006, a radio astrometry project was launched with the overall goal to make comparison of coordinate systems derived from future space-born astrometry instruments with the coordinate system constructed from analysis of the global very long baseline interferometry (VLBI) more robust. Investigation of their rotation, zonal errors, and the non-alignment of the radio and optical positions caused by both radio and optical structures are important for validation of both techniques. In order to support these studies, the densification of the list of compact extragalactic objects that are bright in both radio and optical ranges is desirable. A set of 105 objects from the list of 398 compact extragalactic radio sources with declination > -10 deg was observed with the VLBA+EVN with the primary goal of producing their images with milliarcsecond resolution. These sources are brighter than 18 magnitude at V band, and they were previously detected at the European VLBI network. In this paper coordinates of observed sources have been derived with milliarcsecond accuracies from analysis of these VLBI observations following the method of absolute astrometry. The catalogue of positions of 105 target sources is presented. The accuracies of sources coordinates are in the range of 0.3 to 7 mas, with the median 1.1 mas.

==> table2.txt <==
Title: The Catalog of Positions of Optically Bright 
       Extragalactic Radio Sources OBRS-1  
Author: Petrov L. 
Table: The OBRS-1 source position catalog
================================================================================
Byte-by-byte Description of file: datafile2.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label    Explanations
--------------------------------------------------------------------------------
   1-  8 A8     ---      IVS      IVS name; B1950
  10- 19 A10    ---      IAU      IAU name; J2000
  21- 22 I2     h        RAh      Hour of Right Ascension (J2000)
  24- 25 I2     min      RAm      Minute of Right Ascension (J2000) 
  27- 35 F9.6   s        RAs      Second of Right Ascension (J2000) 
      37 A1     ---      DE-      Sign of the Declination (J2000)
  38- 39 I2     deg      DEd      Degree of Declination (J2000)
  41- 42 I2     arcmin   DEm      Arcminute  of Declination (J2000) 
  44- 51 F8.5   arcsec   DEs      Arcsecond  of Declination (J2000) 
  53- 56 F4.2   mas    e_RAs      Uncertainty in RAs; without cos{delta} factor
  58- 61 F4.2   mas    e_DEs      Uncertainty in DEs
  63- 68 F6.3   ---      Corr     Correlation between RA and Dec
  70- 72 I3     ---      Num      Number of observations used
  74- 78 F5.3   Jy       SFsh     S-band flux density (1)
  80- 84 F5.3   Jy       SFlo     S-band flux density (2) 
  86- 90 F5.3   Jy       XFsh     X-band flux density (1)
  92- 96 F5.3   Jy       XFlo     X-band flux density (2)
  98- 99 A2     ---      Flag     Cross-reference flag (3)
--------------------------------------------------------------------------------
Note (1): At baseline projection lengths shorter than 900 km.
Note (2): At baseline projection lengths longer than 5000 km.
Note (3): 
    V = a source was observed in VIPS campaign at 5 GHz;
    X = a source was observed in RDV or VCS experiments at 2.3 and 8.6 GHz;
   VX = a source was observed in both 5 GHz and 2.3/8.6 GHz.
--------------------------------------------------------------------------------
0003+123 J0006+1235 00 06 23.056086 +12 35 53.09833 0.26 0.42  0.107 198 0.137 0.071 0.138 0.083 X
0049+003 J0052+0035 00 52 05.568998 +00 35 38.14614 0.89 3.16 -0.631  32 0.031 0.024 0.062 0.061
0107-025 J0110-0219 01 10 13.160493 -02 19 52.84055 0.65 2.26 -0.476  98 0.074 0.069 0.061 0.058
0109+200 J0112+2020 01 12 10.190819 +20 20 21.76438 0.31 0.67 -0.305 170 0.095 0.070 0.125 0.087
0130-083 J0132-0804 01 32 41.126050 -08 04 04.83517 1.38 1.57 -0.029  64 0.104 0.083 0.065 0.058
0145+210 J0147+2115 01 47 53.822855 +21 15 39.72637 0.40 1.15 -0.413 127 0.295 0.210 0.107 0.053
0150+015 J0152+0147 01 52 39.610907 +01 47 17.38264 0.86 2.75 -0.576  70 0.046 0.047 0.048 0.042
0210+515 J0214+5144 02 14 17.934429 +51 44 51.94772 0.39 0.36 -0.064 401 0.092 0.076 0.059 0.046 X
0446+074 J0449+0729 04 49 21.170617 +07 29 10.69568 0.63 1.31 -0.147  80 0.043 0.036 0.092 0.074
0502+041 J0505+0415 05 05 34.769151 +04 15 54.57316 2.02 5.40 -0.381  41 0.036 0.051 0.032 0.036
0519-074 J0522-0725 05 22 23.196279 -07 25 13.47580 4.96 7.17  0.088  19 0.043 0.043 0.053 0.038
0651+428 J0654+4247 06 54 43.525947 +42 47 58.73588 0.48 0.64  0.494 168 0.098 0.101 0.075 0.077
0652+426 J0656+4237 06 56 10.662116 +42 37 02.75102 0.37 0.52  0.275 223 0.120 0.104 0.074 0.091
0708+742 J0714+7408 07 14 36.125039 +74 08 10.14414 0.59 0.17  0.136 280 0.173 0.150 0.234 0.208 X
0741+294 J0744+2920 07 44 51.364299 +29 20 06.03884 0.35 0.82 -0.132 136 0.073 0.070 0.073 0.077 V
0751+306 J0754+3033 07 54 48.851414 +30 33 55.02210 0.47 1.03 -0.087 136 0.078 0.072 0.048 0.053 V
0757+477 J0801+4736 08 01 31.965687 +47 36 16.06092 1.08 1.81  0.210  85 0.039 0.033 0.023 0.027 V
0806+350 J0809+3455 08 09 38.886726 +34 55 37.26378 0.58 1.69 -0.151 104 0.050 0.053 0.038 0.035
0807+083 J0810+0810 08 10 41.366400 +08 10 00.31043 1.12 3.71 -0.433  68 0.039 0.040 0.050 0.041 V
0818+312 J0821+3107 08 21 07.613630 +31 07 51.14654 0.71 1.60 -0.077 113 0.096 0.103 0.045 0.033 V
0821+411 J0824+4057 08 24 39.002361 +40 57 07.76391 0.81 0.96 -0.498 134 0.054 0.048 0.039 0.034
0838+235 J0841+2319 08 41 54.056522 +23 19 54.74244 0.53 1.06 -0.318 136 0.068 0.066 0.064 0.052
0838+456 J0842+4525 08 42 15.351782 +45 25 44.18020 0.48 0.61 -0.109 187 0.068 0.066 0.066 0.064
0850+284 J0853+2813 08 53 17.828459 +28 13 49.99720 0.38 0.87 -0.204 139 0.049 0.053 0.090 0.094 V
0854+334 J0857+3313 08 57 26.953202 +33 13 17.14783 0.70 1.82 -0.471  62 0.024 0.028 0.044 0.048
0903+500 J0906+4952 09 06 51.505863 +49 52 35.94906 0.89 1.02  0.314 151 0.052 0.052 0.033 0.029
0907+336 J0910+3329 09 10 37.035287 +33 29 24.41952 0.36 0.61 -0.162 207 0.135 0.138 0.112 0.109 V
0950-084 J0953-0840 09 53 02.709567 -08 40 18.36218 1.94 6.40 -0.565  33 0.055 0.050 0.041 0.033
0950+326 J0953+3225 09 53 27.956611 +32 25 51.51989 0.33 0.58 -0.199 152 0.081 0.081 0.166 0.166 V
0952+338 J0955+3335 09 55 37.939007 +33 35 03.94197 0.52 0.95 -0.268 168 0.086 0.082 0.048 0.047
1007+716 J1011+7124 10 11 32.617744 +71 24 41.58896 2.61 1.23  0.093 101 0.233 0.201 0.037 0.022
1009+334 J1012+3309 10 12 11.453593 +33 09 26.45201 0.76 1.34  0.352 128 0.065 0.070 0.037 0.051 V
1009+067 J1012+0630 10 12 13.348070 +06 30 57.19677 0.54 1.06 -0.205 123 0.080 0.069 0.065 0.063
1010+356 J1013+3526 10 13 02.301346 +35 26 05.70706 0.57 0.81 -0.461 161 0.087 0.081 0.064 0.073 V
1020+292 J1023+2856 10 23 24.046124 +28 56 50.98787 0.41 0.80 -0.331 170 0.059 0.063 0.068 0.066 V
1028+313 J1030+3102 10 30 59.093580 +31 02 55.72211 0.60 0.98 -0.493 147 0.103 0.103 0.041 0.043
1032+354 J1035+3510 10 35 10.991074 +35 10 19.64624 0.74 1.26 -0.366  76 0.029 0.026 0.044 0.044
1034+574 J1037+5711 10 37 44.307735 +57 11 55.62802 1.02 0.52  0.234 199 0.072 0.067 0.069 0.061
1040-056 J1043-0553 10 43 18.943517 -05 53 52.53560 1.08 2.38 -0.328  43 0.068 0.070 0.077 0.066
1101+077 J1104+0730 11 04 24.071503 +07 30 53.18126 0.76 1.98 -0.278 100 0.068 0.055 0.038 0.024
1126+237 J1128+2326 11 28 51.695050 +23 26 17.33959 1.08 1.53 -0.198  85 0.062 0.055 0.036 0.031
1127+078 J1130+0732 11 30 17.382250 +07 32 13.02862 0.85 3.21 -0.656  56 0.044 0.044 0.042 0.035
1128+517 J1131+5128 11 31 25.489015 +51 28 57.44913 0.94 0.73 -0.290 194 0.121 0.107 0.052 0.034
1140+190 J1143+1843 11 43 06.028712 +18 43 42.87405 0.44 1.38 -0.291 148 0.071 0.063 0.051 0.048 V
1141+235 J1143+2315 11 43 37.897218 +23 15 02.44517 0.58 1.46 -0.255 143 0.040 0.048 0.030 0.032 V
1145+321 J1148+3154 11 48 18.880029 +31 54 10.01555 0.51 0.84 -0.192 167 0.049 0.050 0.052 0.053
1148+592 J1151+5859 11 51 24.660439 +58 59 17.56634 2.28 0.70 -0.314 158 0.093 0.067 0.062 0.032 V
1201+454 J1203+4510 12 03 35.395503 +45 10 49.56407 0.54 0.79 -0.407 163 0.067 0.070 0.064 0.068 V
1201-068 J1204-0710 12 04 16.664693 -07 10 09.00693 0.85 2.30 -0.608  71 0.105 0.081 0.084 0.059
1212+467 J1215+4627 12 15 09.942372 +46 27 15.10659 0.52 0.68 -0.265 171 0.074 0.078 0.052 0.061 V
1228+077 J1231+0725 12 31 20.561607 +07 25 52.63692 0.33 0.95 -0.287 161 0.049 0.047 0.059 0.053
1240+367 J1243+3627 12 43 12.736284 +36 27 43.99991 0.78 1.86  0.223 122 0.044 0.049 0.040 0.038
1242+574 J1245+5709 12 45 09.999430 +57 09 54.37448 1.15 0.50 -0.116 184 0.106 0.065 0.067 0.042
1307+433 J1309+4305 13 09 25.526206 +43 05 05.57737 1.17 1.67 -0.050 107 0.040 0.038 0.034 0.028
1310+484 J1312+4809 13 12 11.137494 +48 09 25.26315 1.15 1.10 -0.131 135 0.103 0.080 0.034 0.030
1310+314 J1312+3113 13 12 48.797672 +31 13 00.59260 0.40 0.76 -0.527 188 0.116 0.103 0.065 0.053 V
1312+240 J1314+2348 13 14 43.806113 +23 48 26.78266 0.34 0.82 -0.187 184 0.091 0.083 0.072 0.058 V
1315+727 J1316+7226 13 16 59.040305 +72 26 20.85170 3.52 0.82 -0.263 133 0.055 0.045 0.049 0.032
1319+006 J1321+0023 13 21 39.565985 +00 23 57.63892 0.99 1.70 -0.348  92 0.098 0.078 0.082 0.033
1338+303 J1340+3008 13 40 41.985269 +30 08 34.81968 0.92 1.30  0.162 105 0.088 0.053 0.049 0.047
1340+289 J1343+2844 13 43 00.179417 +28 44 07.51015 0.39 0.72  0.011 167 0.103 0.101 0.063 0.060 V
1345+735 J1346+7320 13 46 08.475059 +73 20 53.29611 0.92 0.27  0.106 291 0.072 0.063 0.098 0.070
1411+746 J1411+7424 14 11 34.657850 +74 24 29.72544 2.72 0.84 -0.032 173 0.055 0.042 0.031 0.022
1420+044 J1422+0414 14 22 42.490485 +04 14 39.12103 0.65 1.47 -0.403 113 0.096 0.079 0.044 0.052
1429+249 J1431+2442 14 31 25.884656 +24 42 20.70429 0.49 1.11 -0.260 125 0.065 0.057 0.058 0.049
1518+162 J1520+1601 15 20 37.061084 +16 01 26.63204 0.50 1.12 -0.157 101 0.101 0.075 0.058 0.059 V
1520+725 J1520+7225 15 20 47.640759 +72 25 05.57123 1.73 0.92 -0.221 178 0.055 0.047 0.037 0.028
1522+669 J1522+6645 15 22 58.940508 +66 45 06.74068 2.16 0.81  0.242 146 0.077 0.052 0.043 0.025
1535+231 J1537+2300 15 37 14.500871 +23 00 40.51095 0.51 1.40 -0.015 125 0.042 0.045 0.046 0.040
1556+335 J1558+3323 15 58 55.186264 +33 23 18.60491 0.36 0.74  0.102 176 0.098 0.093 0.127 0.107 V
1603+699 J1603+6945 16 03 18.621512 +69 45 57.44249 0.61 0.21 -0.007 323 0.147 0.138 0.189 0.144
1607+604 J1608+6018 16 08 20.542357 +60 18 28.19927 0.54 0.34 -0.236 285 0.062 0.058 0.068 0.058
1607+183 J1610+1811 16 10 05.285719 +18 11 43.41655 0.94 2.03 -0.195  72 0.071 0.047 0.031 0.032
1612+378 J1614+3746 16 14 46.958114 +37 46 07.27878 0.42 0.91  0.188 175 0.064 0.060 0.061 0.057
1618+530 J1619+5256 16 19 42.388678 +52 56 13.39812 0.49 0.48 -0.076 132 0.146 0.067 0.116 0.092 V
1648+417 J1650+4140 16 50 05.480077 +41 40 32.43012 0.78 1.09  0.139 116 0.066 0.049 0.031 0.030 V
1653+198 J1655+1948 16 55 43.567385 +19 48 47.10626 0.40 1.21 -0.177 105 0.178 0.103 0.095 0.049
1714+231 J1716+2305 17 16 53.656253 +23 05 53.31930 1.73 1.31  0.049  89 0.110 0.091 0.049 0.034
1715+425 J1717+4226 17 17 19.209547 +42 26 59.84366 0.91 1.06  0.228 124 0.074 0.055 0.057 0.026
1721+343 J1723+3417 17 23 20.795933 +34 17 57.96526 0.20 0.35 -0.394 203 0.196 0.112 0.072 0.058 VX
1722+119 J1725+1152 17 25 04.340872 +11 52 15.46879 0.59 1.46 -0.305  80 0.059 0.051 0.046 0.046
1729+372 J1730+3714 17 30 47.044739 +37 14 55.12997 1.14 1.32 -0.158 103 0.064 0.044 0.045 0.027
1730+604 J1730+6025 17 30 52.713347 +60 25 16.72456 0.79 0.26 -0.331 221 0.074 0.068 0.076 0.073 V
1742+724 J1741+7224 17 41 22.857776 +72 24 51.96910 3.10 0.63 -0.456 160 0.070 0.062 0.048 0.028
1741+597 J1742+5945 17 42 32.000125 +59 45 06.73176 0.59 0.23 -0.482 245 0.136 0.118 0.141 0.120 V
1753+338 J1755+3350 17 55 11.244852 +33 50 59.79913 0.90 2.05  0.211  76 0.029 0.026 0.029 0.028
1759+756 J1757+7539 17 57 46.358674 +75 39 16.17967 1.37 0.37  0.350 277 0.197 0.167 0.113 0.068 X
1810+522 J1811+5214 18 11 57.079396 +52 14 26.75898 1.24 0.87 -0.668 125 0.032 0.027 0.036 0.036
1811+317 J1813+3144 18 13 35.202781 +31 44 17.62077 0.61 1.38  0.199 112 0.069 0.063 0.051 0.047
1818+551 J1819+5511 18 19 10.085589 +55 11 08.55411 0.62 0.59 -0.465 244 0.067 0.061 0.048 0.041
1832+208 J1834+2051 18 34 12.143328 +20 51 40.83697 1.28 2.28 -0.217  88 0.051 0.046 0.030 0.023
1833+250 J1835+2506 18 35 58.375296 +25 06 45.40742 0.86 1.40  0.023 116 0.051 0.040 0.042 0.029
1838+575 J1838+5735 18 38 58.561786 +57 35 39.28506 1.06 0.58 -0.687 213 0.061 0.053 0.052 0.045
2043+749 J2042+7508 20 42 37.307925 +75 08 02.44485 1.07 0.33 -0.402 266 0.201 0.102 0.152 0.062 X
2052+239 J2054+2407 20 54 29.533015 +24 07 33.76642 0.65 1.16 -0.308 102 0.055 0.048 0.059 0.047
2057+235 J2100+2347 21 00 04.834702 +23 47 03.40674 1.01 1.81 -0.762 105 0.200 0.150 0.066 0.054
2111+801 J2109+8021 21 09 19.164835 +80 21 11.22704 1.87 0.29 -0.336 273 0.034 0.035 0.068 0.069 X
2116+203 J2118+2034 21 18 34.729422 +20 34 02.08031 0.50 0.93 -0.291 111 0.160 0.055 0.101 0.072
2128+333 J2130+3332 21 30 29.699597 +33 32 49.05793 0.63 1.11 -0.397 131 0.102 0.079 0.054 0.041
2241+200 J2243+2021 22 43 54.743500 +20 21 03.77748 0.74 1.94 -0.542 113 0.051 0.046 0.041 0.036
2247+381 J2250+3824 22 50 05.748178 +38 24 37.19560 0.91 1.12 -0.523 154 0.051 0.033 0.040 0.030
2300+345 J2303+3446 23 03 21.626687 +34 46 48.47402 0.70 0.91 -0.592 183 0.080 0.056 0.069 0.042
2314+160 J2316+1618 23 16 39.698025 +16 18 06.74537 0.29 0.69 -0.366 177 0.176 0.085 0.129 0.089 X
2316+238 J2318+2404 23 18 33.967855 +24 04 39.74953 0.17 0.32 -0.191 245 0.146 0.129 0.131 0.119
2322+396 J2325+3957 23 25 17.869825 +39 57 36.50842 0.20 0.20 -0.279 297 0.073 0.051 0.068 0.054 X

